Measurement of chi_c1 and chi_c2 production with sqrt(s) = 7 TeV pp collisions at ATLAS

The prompt and non-prompt production cross-sections for the chi_c1 and chi_c2 charmonium states are measured in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector at the LHC using 4.5 fb^-1 of integrated luminosity. The chi_c states are reconstructed through the radiative decay chi_c -> J/psi gamma (with J/psi -> mu+mu-) where photons are reconstructed from gamma -> e+e- conversions. The production rate of the chi_c2 state relative to the chi_c1 state is measured for prompt and non-prompt chi_c as a function of J/psi transverse momentum. The prompt chi_c cross-sections are combined with existing measurements of prompt J/psi production to derive the fraction of prompt J/psi produced in feed-down from chi_c decays. The fractions of chi_c1 and chi_c2 produced in b-hadron decays are also measured.

==> Metadata.txt <==
Title: Measurement of chi_c1 and chi_c2 production with sqrt(s) = 7 TeV pp collisions at ATLAS

Abstract: The prompt and non-prompt production cross-sections for the chi_c1 and chi_c2 charmonium states are measured in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector at the LHC using 4.5 fb^-1 of integrated luminosity. The chi_c states are reconstructed through the radiative decay chi_c -> J/psi gamma (with J/psi -> mu+mu-) where photons are reconstructed from gamma -> e+e- conversions. The production rate of the chi_c2 state relative to the chi_c1 state is measured for prompt and non-prompt chi_c as a function of J/psi transverse momentum. The prompt chi_c cross-sections are combined with existing measurements of prompt J/psi production to derive the fraction of prompt J/psi produced in feed-down from chi_c decays. The fractions of chi_c1 and chi_c2 produced in b-hadron decays are also measured.

Comments: 38 pages plus author list (62 pages total), 10 figures, 13 tables, submitted to JHEP, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/BPHY-2013-05/

CERN Preprint ID: CERN-PH-EP-2013-202
